Q-BIOLAT: Binary Latent Protein Fitness Landscapes for QUBO-Based Optimization

Protein fitness optimization is a discrete search problem, and the representation used for prediction also determines the neighborhood graph traversed by an optimizer. We introduce Q-BioLat, a framework that maps pretrained protein-language-model embeddings to compact binary codes and fits a quadratic unconstrained binary optimization (QUBO) surrogate with unary and pairwise latent interactions. Our central contribution is an optimization-aware view of representation: binary encodings that are similar in pointwise predictive accuracy can induce different Hamming neighborhoods, local optima, and search trajectories. We formalize when a recoding is only a Hamming-isometric reparameterization and give a constructive example showing that exact pointwise agreement does not imply optimization equivalence. We study experimentally measured GFP and AAV fitness landscapes from ProteinGym. The internal QUBO surrogate is evaluated against labels withheld from QUBO fitting. A conservative retrieval analysis maps optimized codes to measured variants and reports their experimental fitness, while neural decoding of potentially unmeasured sequences is evaluated separately with an experiment-trained sequence surrogate and is interpreted only as model-based candidate prioritization. Across the reported comparisons, PCA followed by per-coordinate median thresholding yields a more balanced and decodable binary space than the post-hoc-zero-threshold AE/VAE baselines, despite the latter's low continuous reconstruction error. In the measured-library retrieval analysis, simulated annealing, genetic algorithms, and greedy hill climbing frequently return high-percentile variants; decoded candidates are reported separately using surrogate-predicted scores.

==> README_BMC.txt <==
Q-BioLat -- BMC Bioinformatics submission package (revised)
============================================================

Main files
----------
- main.tex : authoritative manuscript source
- main.bib : bibliography database
- main.pdf : compiled preview
- figures/ : manuscript figures
- source_sections/ : original section-level source files retained for reference/editing

Revision made in this package
-----------------------------
1. Moved the bibliography to the end of the manuscript, after Appendices A and B.
2. Preserved the edited Declarations and changed the Funding wording to:
   "This research received no specific funding."
3. Corrected the oracle summary: Gaussian Process is best in 7/8 settings; Ridge is best for AAV with 1,000 samples.
4. Made the stochastic optimization protocol explicit: five runs with seeds 0, 1, 2, 3, and 4.
5. Aligned the PCA/median-threshold description with the public implementation: PCA and medians are computed from each sampled embedding set before downstream supervised splits, without using fitness labels.
6. Changed the Figure 1 wording from "high-fitness protein sequences" to "candidate protein sequences" to avoid overstating model-based outputs.
7. Corrected the future-work sentence in Appendix A.13.
8. Fixed the Kirkpatrick-Gelatt-Vecchi simulated annealing bibliography entry, including author names and DOI.
9. Removed the duplicate ESM-2/Science bibliography entry and reused the existing ESM-2 citation.
10. Recompiled and visually checked the PDF. No undefined references remain.

Compilation
-----------
pdflatex main.tex
bibtex main
pdflatex main.tex
pdflatex main.tex

Note: in the current container, the standard bibtex symlink was broken, so the preview was compiled using bibtex.original. A normal TeX installation should use the standard "bibtex main" command.

Formatting note
---------------
This remains a content-first BMC/Springer-style manuscript rather than a publisher camera-ready typeset file. The scientific content, figures, tables, appendices, and declarations are included in the package.

